Testing Gravity using Cosmic Voids

We explore voids in dark matter and halo fields from simulations of $\Lambda$CDM and Hu-Sawicki $f(R)$ models. In $f(R)$ gravity, dark matter void abundances are greater than that of general relativity (GR). However, when using haloes to identify voids, the differences of void abundances become much smaller, but can still be told apart, in principle, at the 2, 6 and 14 $\sigma$ level for the $f(R)$ model parameter amplitudes of $|f_{R0}|=10^{-6}$, $10^{-5}$ and $10^{-4}$. In contrast, the abundance of large voids found using haloes in $f(R)$ gravity is lower than in GR. The more efficient halo formation in underdense regions makes $f(R)$ voids less empty of haloes. This counter intuitive result suggests that voids are not necessarily emptier in $f(R)$ if one looks at galaxies in voids. Indeed, the halo number density profiles of voids are not distinguishable from GR. However, the same $f(R)$ voids are more empty of dark matter. This can in principle be observed by weak gravitational lensing of voids, for which the combination of a spec-$z$ and a photo-$z$ survey over the same sky is necessary. For a volume of 1~(Gpc/$h$)$^3$, neglecting the lensing shape noise, $|f_{R0}|=10^{-5}$ and $10^{-4}$ may be distinguished from GR using the lensing tangential shear signal around voids by 4 and 8$\sigma$. The line-of-sight projection of large-scale structure is the main systematics that limits the significance of this signal, limiting the constraining power for $|f_{R0}|=10^{-6}$. The halo void abundance being smaller and the steepening of dark matter void profiles in $f(R)$ models are unique features that can be combined to break the degeneracy between $|f_{R0}|$ and $\sigma_8$. The outflow of mass from void centers and velocity dispersions are greater in $f(R)$. Model differences in velocity profiles imply potential powerful constraints of the model in phase space and in redshift space.

==> Memo.txt <==
density and velocity profiles @ /gpfs/data/cai/MG/VoidProfile/L1000_Nelson_1_Halos_zspace
shear profiles @ /gpfs/data/cai/MG/VoidProfile/L1000_Nelson_1_Halos_zspace_1D/GR1_40Mpc_Individual_Shear_realz/CCF

Largest voids at: /gpfs/data/cai/MG/VoidProfile/L1000_Nelson_1_Halos/Halos/GR_LargestHalo
and /gpfs/data/cai/MG/VoidProfile/L1000_Nelson_1_Halos/Halos/F4_LargestHalo
and /gpfs/data/cai/MG/VoidProfile/L1000_Nelson_1_Halos/Plots/CatalogueCheck
